WALLABY Pilot Survey: First Look at the Hydra I Cluster and Ram Pressure Stripping of ESO 501-G075

We present results from neutral atomic hydrogen (HI) observations of Hydra I, the first cluster observed by the Widefield ASKAP L-band Legacy All-sky Blind Survey (WALLABY) on the Australian Square Kilometre Array Pathfinder. For the first time we show that WALLABY can reach its final survey sensitivity. Leveraging the sensitivity, spatial resolution and wide field of view of WALLABY, we identify a galaxy, ESO 501-G075, that lies near the virial radius of Hydra I and displays an HI tail. ESO 501-G075 shows a similar level of morphological asymmetry as another cluster member, which lies near the cluster centre and shows signs of experiencing ram pressure. We investigate possible environmental processes that could be responsible for producing the observed disturbance in the HI morphology of ESO 501-G075. We rule out tidal interactions, as ESO 501-G075 has no nearby neighbours within $\sim0.34$Mpc. We use a simple model to determine that ram pressure can remove gas from the disc at radii $r\gtrsim25$kpc. We conclude that, as ESO 501-G075 has a typical HI mass compared to similar galaxies in the field and its morphology is compatible with a ram pressure scenario, ESO 501-G075 is likely recently infalling into the cluster and in the early stages of experiencing ram pressure.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
